Novel Strongly Spin-Orbit Coupled Quantum Dimer Magnet: Yb$_2$Si$_2$O$_7$

The quantum dimer magnet (QDM) is the canonical example of quantum magnetism. The QDM state consists of entangled nearest-neighbor spin dimers and often exhibits a field-induced triplon Bose-Einstein condensate (BEC) phase. We report on a new QDM in the strongly spin-orbit coupled, distorted honeycomb-lattice material Yb$_2$Si$_2$O$_7$. Our single crystal neutron scattering, specific heat, and ultrasound velocity measurements reveal a gapped singlet ground state at zero field with sharp, dispersive excitations. We find a field-induced magnetically ordered phase reminiscent of a BEC phase, with exceptionally low critical fields of $H_{c1} \sim 0.4$ T and $H_{c2} \sim 1.4$ T. Using inelastic neutron scattering in an applied magnetic field we observe a Goldstone mode (gapless to within $\delta E$ = 0.037 meV) that persists throughout the entire field-induced magnetically ordered phase, suggestive of the spontaneous breaking of U(1) symmetry expected for a triplon BEC. However, in contrast to other well-known cases of this phase, the high-field ($\mu$$_0$$H\geq1.2$T) part of the phase diagram in Yb$_2$Si$_2$O$_7$ is interrupted by an unusual regime signaled by a change in the field dependence of the ultrasound velocity and magnetization, as well as the disappearance of a sharp anomaly in the specific heat. These measurements raise the question of how anisotropy in strongly spin-orbit coupled materials modifies the field induced phases of QDMs.

==> readme.txt <==
./apaper.tex
./Figure1.pdf
./Figure2.pdf
./Figure3New.pdf
./Figure4_new.pdf
./supplement.tex
./supplement.bbl
./TempScans.pdf
./CrystalPic.pdf
./ElasticSlices.pdf
./SpaghiCombine2Col.pdf
./LineCuts.pdf
./TripletModes.pdf
./XXZandHeisenFit.pdf
./HeisenFit_Unconstrained.pdf
./HeisenFit_Constrained.pdf
./DimerSplitting.pdf
./BT1Data.pdf
./fig_11_BM_295K.pdf
./Magnetometry.pdf
./HighTempCp.pdf
./Entropy.pdf

